Primitive Sequences for Probability Measures on Compact Intervals

We introduce a sequence representation of a random variable $X$ supported on a compact interval $[a,b]$, which we call a primitive sequence. We construct this sequence by repeatedly antidifferentiating the associated cumulative distribution function of $X$ and evaluating the antiderivatives at the endpoint $b$. We show that the primitive sequence of $X$ can be identified as a factorially rescaled moment sequence of the reflected random variable $b-X$. Through this identification, we show that the primitive sequence transparently captures qualitative features of the distribution of $X$. We then connect primitive sequences directly to classical moment theory and exploit this connection to characterize admissible primitive sequences and to show that under natural topologies, the map from probability measures to primitive sequences is a homeomorphism. We end by examining the set of probability measures whose first $m$ primitive sequence terms are fixed, and thereby obtaining sharp upper and lower bounds on two functionals of those measures.

==> plot_data/U01_envelope_lower.dat <==
1 0.0006662225183211569
2 0.1668887408394404
3 0.1672222220491708
4 0.2780646629344865
5 0.2782591938603608
6 0.3225264241918802
7 0.3226742155844408
8 0.3580926548634933
9 0.3582061225803553
10 0.3784150494809602
11 0.378510067436411
12 0.3958338079932171
13 0.395913597785429
14 0.4074457958928429
15 0.4075157230560618
16 0.4177676422055056
17 0.4178289102594603
18 0.4252739496606285
19 0.4253292746760853
20 0.4320982877952476
21 0.4321480586378516
22 0.4373470167421935
23 0.4373929739689573
24 0.4421928301185476
25 0.4422350191546607
26 0.4460686632674595
27 0.4461079336925955
28 0.449686579331858
29 0.4497229425581705
30 0.452666137815419
31 0.4527001141913159
32 0.4554703060452984
33 0.4555024464897793
34 0.4578314711253145
35 0.4578617909473255
36 0.4600691672270926
37 0.4600978198264117
38 0.4619859733372415
39 0.4620129705148256
40 0.4638127896413662
41 0.4638384978568043
42 0.4654001413508703
43 0.4654250481160428
44 0.4669193030032867
45 0.466942984532875
46 0.4682556834304932
47 0.4682784833385919
48 0.4695395844392514
49 0.4695611651840952
50 0.4706799124339091
51 0.4707007444446804
52 0.4717781928280175
53 0.4717985855892031
54 0.472762670097406
55 0.4727818560809161
56 0.4737134524463264
57 0.4737321541703645
58 0.4745723246846819
59 0.4745903948622564
60 0.4754040930651779
61 0.4754213966096158
62 0.4761589325690636
63 0.4761759944547741
64 0.4768921222907414
65 0.4769084792181872
66 0.4775615531665501
67 0.4775775611612428
68 0.4782130757922688
69 0.4782285940401965
70 0.4788095222847838
71 0.4788249198047432
72 0.479392081377172
73 0.4794067108488044
74 0.4799290165686341
75 0.4799432612162826
76 0.4804526944402146
77 0.4804664320483731
78 0.4809371734484954
79 0.4809507822765261
80 0.4814115741634852
81 0.4814246716217115
82 0.4818500176687829
83 0.4818632068893486
84 0.4822810831004926
85 0.4822936248664968
86 0.4826815791558448
87 0.4826940141780822
88 0.4830742135304308
89 0.4830862510347104
90 0.4834408601258071
91 0.4834525514762828
92 0.483800449285742
93 0.4838119504336541
94 0.4841379573406878
95 0.4841491280496163
96 0.4844692522016188
97 0.4844802900289396
98 0.4847800199034474
99 0.4847907012556833
100 0.4850864227419427


==> plot_data/U01_envelope_upper.dat <==
1 1
2 0.8333333333333336
3 0.8333333333333328
4 0.7222221448000899
5 0.7222221448000914
6 0.6777777654260523
7 0.6777777654260522
8 0.6422219243507753
9 0.6422219243509261
10 0.6219045239457556
11 0.6219045239455046
12 0.6044893641653745
13 0.6044893641652935
14 0.592879478941516
15 0.5928794789403965
16 0.5825593968841953
17 0.5825593968842279
18 0.5750541090267616
19 0.5750541090266066
20 0.5682305464034745
21 0.5682305464034009
22 0.5629824397098629
23 0.5629824397093838
24 0.5581370664997125
25 0.5581370664997546
26 0.5542617424113375
27 0.5542617424113874
28 0.5506441116346935
29 0.5506441116346986
30 0.5476648173565297
31 0.5476648173568284
32 0.5448609207122334
33 0.5448609207116621
34 0.5424998771914251
35 0.5424998771920693
36 0.5402623841073286
37 0.5402623841071873
38 0.5383458555151615
39 0.5383458555136834
40 0.536519044791721
41 0.536519044791027
42 0.5349317108527492
43 0.5349317108533581
44 0.5334126929841255
45 0.5334126929844086
46 0.5320763456542911
47 0.5320763456541878
48 0.5307925531187256
49 0.5307925531185602
50 0.529652247275834
51 0.5296522472757946
52 0.5285540120259362
53 0.5285540120257476
54 0.5275696375539074
55 0.5275696375538771
56 0.526618914009869
57 0.5266189140101186
58 0.5257600713449272
59 0.5257600713457776
60 0.5249283661150925
61 0.5249283661148754
62 0.5241735388985621
63 0.5241735388889466
64 0.5234404036555586
65 0.5234404036563691
66 0.5227709809655942
67 0.522770980966152
68 0.5221194816336966
69 0.5221194816341477
70 0.5215230320447786
71 0.5215230320447323
72 0.5209405227499548
73 0.5209405227496106
74 0.5204036159416809
75 0.5204036159423917
76 0.5198799923087007
77 0.5198799923087056
78 0.519395436368041
79 0.5193954363685797
80 0.5189211257044641
81 0.5189211257044981
82 0.5184827507468883
83 0.5184827507451354
84 0.5180516418710942
85 0.5180516418714809
86 0.5176511227017717
87 0.5176511227020532
88 0.5172585373308978
89 0.5172585373310018
90 0.5168919094236201
91 0.5168919094233937
92 0.5165323126690902
93 0.5165323126692543
94 0.5161948350901726
95 0.5161948350900714
96 0.5158635775926466
97 0.5158635775925079
98 0.515552763937401
99 0.515552763938732
100 0.5152463152943388

